Transverse spin effects in COMPASS

In the years 2002-2004 COMPASS has collected data with the LiD target polarization oriented transversely with respect to the muon beam direction for about 20% of the running time, to measure transverse spin effects in semi-inclusive deep inelastic scattering, one of the main objectives of the COMPASS spin program. In 2007, COMPASS has used for the first time a proton NH_3 target with the data taking time equally shared between longitudinal and transverse polarization of the target. After reviewing the results obtained with the deuteron, the new results for the Collins and Sivers asymmetries of the proton will be presented.

==> latexlog.txt <==
This is TeX, Version 3.14159 (Web2C 7.4.5)
(./panic08_bressan.v2.tex
LaTeX2e <2001/06/01>
Babel <v3.7h> and hyphenation patterns for american, french, german, ngerman, n
ohyphenation, loaded.
(./elsart1p.cls
Document Class: elsart1p 2007/08/16, 2.20: Elsevier
(./elsart.cls
Document Class: elsart 2007/08/16, 2.20: Elsevier
(/usr/share/texmf/tex/latex/base/latexsym.sty)
(/usr/share/texmf/tex/latex/base/ulasy.fd)))
(/usr/share/texmf/tex/latex/graphics/graphicx.sty
(/usr/share/texmf/tex/latex/graphics/keyval.sty)
(/usr/share/texmf/tex/latex/graphics/graphics.sty
(/usr/share/texmf/tex/latex/graphics/trig.sty)
(/usr/share/texmf/tex/latex/config/graphics.cfg)
(/usr/share/texmf/tex/latex/graphics/dvips.def)))
(/usr/share/texmf/tex/latex/amsfonts/amssymb.sty
(/usr/share/texmf/tex/latex/amsfonts/amsfonts.sty)) (./panic08_bressan.v2.aux)
(/usr/share/texmf/tex/latex/amsfonts/umsa.fd)
(/usr/share/texmf/tex/latex/amsfonts/umsb.fd) [1] [2]
<figs/CollinsSivers_ah_2007_release.eps> [3] (./panic08_bressan.v2.aux) )
Output written on panic08_bressan.v2.dvi (3 pages, 11204 bytes).
Transcript written on panic08_bressan.v2.log.

